Distributed Constraint Optimization Problems and Applications: A Survey

The field of Multi-Agent System (MAS) is an active area of research within Artificial Intelligence, with an increasingly important impact in industrial and other real-world applications. Within a MAS, autonomous agents interact to pursue personal interests and/or to achieve common objectives. Distributed Constraint Optimization Problems (DCOPs) have emerged as one of the prominent agent architectures to govern the agents' autonomous behavior, where both algorithms and communication models are driven by the structure of the specific problem. During the last decade, several extensions to the DCOP model have enabled them to support MAS in complex, real-time, and uncertain environments. This survey aims at providing an overview of the DCOP model, giving a classification of its multiple extensions and addressing both resolution methods and applications that find a natural mapping within each class of DCOPs. The proposed classification suggests several future perspectives for DCOP extensions, and identifies challenges in the design of efficient resolution algorithms, possibly through the adaptation of strategies from different areas.

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

